Communication-Efficient, 2D Parallel Stochastic Gradient Descent for Distributed-Memory Optimization

Distributed-memory implementations of numerical optimization algorithm, such as stochastic gradient descent (SGD), require interprocessor communication at every iteration of the algorithm. On modern distributed-memory clusters where communication is more expensive than computation, the scalability and performance of these algorithms are limited by communication cost. This work generalizes prior work on 1D $s$-step SGD and 1D Federated SGD with Averaging (FedAvg) to yield a 2D parallel SGD method (HybridSGD) which attains a continuous performance trade off between the two baseline algorithms. We present theoretical analysis which show the convergence, computation, communication, and memory trade offs between $s$-step SGD, FedAvg, 2D parallel SGD, and other parallel SGD variants. We implement all algorithms in C++ and MPI and evaluate their performance on a Cray EX supercomputing system. Our empirical results show that HybridSGD achieves better convergence than FedAvg at similar processor scales while attaining speedups of $5.3\times$ over $s$-step SGD and speedups up to $121\times$ over FedAvg when used to solve binary classification tasks using the convex, logistic regression model on datasets obtained from the LIBSVM repository.

==> fig/data/conv_epsilon_dc.csv <==
time_s,objective
0.030402,0.693147
0.065084,0.690466
0.099645,0.687835
0.134272,0.685212
0.169037,0.682704
0.203276,0.680207
0.237690,0.677786
0.272055,0.675427
0.306265,0.673144
0.340635,0.670886
0.374581,0.668679
0.404529,0.668679


==> fig/data/conv_epsilon_hyb_4x128.csv <==
time_s,objective
0.020020,0.693147
0.039639,0.691238
0.058227,0.689192
0.076765,0.687198
0.095139,0.685454
0.113290,0.683329
0.132194,0.681761
0.150989,0.680009
0.169720,0.677793
0.188273,0.676305
0.207075,0.674584
0.222284,0.673778


==> fig/data/conv_epsilon_hyb_cyclic.csv <==
time_s,objective
0.064776,0.693147
0.123285,0.685132
0.178406,0.677774
0.233677,0.671402
0.289034,0.664630
0.344082,0.658151
0.398863,0.652249
0.453846,0.646940
0.508644,0.641452
0.563792,0.636911
0.618925,0.631122
0.663880,0.629648


==> fig/data/conv_rcv1_dc.csv <==
time_s,objective
0.001331,0.693147
0.033461,0.576055
0.064025,0.500503
0.094376,0.447436
0.124964,0.407966
0.155568,0.377220
0.155758,0.377220


==> fig/data/conv_rcv1_hyb_4x4.csv <==
time_s,objective
0.001627,0.693147
0.040193,0.575682
0.075110,0.500183
0.111129,0.447175
0.146033,0.407542
0.180859,0.376797
0.181456,0.376797


==> fig/data/conv_rcv1_hyb_cyclic.csv <==
time_s,objective
0.004039,0.693147
0.037863,0.574929
0.064089,0.499321
0.089862,0.446548
0.115403,0.407388
0.140833,0.376902
0.142875,0.376902


==> fig/data/conv_url_dc.csv <==
time_s,objective
0.016374,0.693147
1.171010,0.605686
2.329904,0.583712
3.495294,0.566464
4.662088,0.551131
5.828686,0.537019
7.020778,0.523740
8.261559,0.511463
9.454736,0.499951
10.660486,0.489332
11.865647,0.479609
11.869516,0.479609


==> fig/data/conv_url_hyb_cyclic.csv <==
time_s,objective
0.031647,0.693147
0.081271,0.566360
0.129643,0.525621
0.178858,0.493677
0.229369,0.464136
0.279950,0.439060
0.331156,0.418145
0.382740,0.400465
0.434347,0.384179
0.486860,0.370735
0.539286,0.357046
0.578161,0.352392


==> fig/data/conv_url_mbcasgd.csv <==
time_s,objective
0.256549,0.693147
0.782352,0.391827
1.308494,0.299370
1.834096,0.251137
2.355722,0.222455
2.881623,0.206172
3.410844,0.192143
3.933218,0.180465
4.457262,0.172002
4.978987,0.166123
5.498701,0.158167
5.816436,0.157126


==> fig/data/part_cyclic_rank0.csv <==
col,row_inv
0,63
4,63
20,63
28,63
0,62
0,61
0,60
28,60
0,59
0,58
4,58
8,58
0,55
0,52
12,51
0,49
4,49
12,49
4,47
8,46
20,46
0,45
4,45
0,43
8,43
28,42
28,41
4,40
0,39
0,38
28,38
0,37
0,36
0,35
20,35
28,34
16,33
8,31
16,30
16,29
20,29
28,27
28,26
12,25
0,24
4,24
20,24
0,22
16,22
0,19
16,19
20,18
0,16
12,16
16,16
20,16
24,16
0,15
20,15
0,14
0,13
8,13
8,12
16,12
8,11
0,9
0,8
4,6
28,6
4,5
12,5
0,4
8,4
4,3
0,1
0,0


==> fig/data/part_cyclic_rank1.csv <==
col,row_inv
1,61
5,61
1,60
9,60
1,59
1,58
17,57
9,56
1,54
5,54
29,54
9,53
17,53
9,50
1,48
1,47
1,45
13,45
1,44
9,44
13,42
5,41
1,40
5,40
1,39
1,34
1,31
1,30
1,29
5,27
13,27
1,26
1,23
1,22
1,21
25,21
1,20
1,18
5,18
1,17
17,17
1,15
1,14
13,14
17,14
17,13
5,12
25,12
5,11
13,11
1,9
5,9
21,9
1,8
1,6
29,6
1,5
1,4
29,3
29,2
25,1
5,0
25,0


==> fig/data/part_cyclic_rank2.csv <==
col,row_inv
2,59
2,57
6,57
26,57
2,56
14,56
2,55
30,55
18,52
6,51
2,50
2,49
6,49
2,48
6,48
10,48
6,47
26,47
2,46
22,46
30,45
2,44
6,44
10,43
10,42
6,40
30,40
10,38
2,37
10,37
6,36
30,36
2,35
2,33
2,32
14,32
10,30
18,30
6,28
18,28
6,25
6,23
18,23
6,22
6,20
10,20
10,14
2,13
18,13
10,12
6,11
2,10
14,10
2,8
2,7
14,5
2,3
14,3
18,2
30,2
2,1
2,0


==> fig/data/part_cyclic_rank3.csv <==
col,row_inv
3,62
7,62
11,60
19,59
3,57
7,56
15,55
3,54
27,54
23,53
3,52
7,52
27,51
15,50
23,46
7,42
23,41
3,39
3,37
3,36
3,35
3,34
7,34
11,33
3,32
3,31
7,31
7,29
15,28
31,28
27,27
3,26
11,26
19,25
3,23
31,22
19,21
27,20
15,19
19,19
23,18
3,17
7,17
7,15
23,15
23,10
27,10
3,7
11,7
27,7
31,5
3,4
15,4
7,3


==> fig/data/part_nnz_rank0.csv <==
col,row_inv
0,63
0,62
0,61
1,61
0,60
1,60
0,59
1,59
2,59
0,58
1,58
2,57
2,56
0,55
2,55
1,54
0,52
2,50
0,49
2,49
1,48
2,48
1,47
2,46
0,45
1,45
1,44
2,44
0,43
1,40
0,39
1,39
0,38
0,37
2,37
0,36
0,35
2,35
1,34
2,33
2,32
1,31
1,30
1,29
1,26
0,24
1,23
0,22
1,22
1,21
1,20
0,19
1,18
1,17
0,16
0,15
1,15
0,14
1,14
0,13
2,13
2,10
0,9
1,9
0,8
1,8
2,8
2,7
1,6
1,5
0,4
1,4
2,3
0,1
2,1
0,0
2,0


==> fig/data/part_nnz_rank1.csv <==
col,row_inv
4,63
3,62
7,62
5,61
4,58
3,57
6,57
7,56
3,54
5,54
3,52
7,52
6,51
4,49
6,49
6,48
4,47
6,47
4,45
6,44
7,42
5,41
4,40
5,40
6,40
3,39
3,37
3,36
6,36
3,35
3,34
7,34
3,32
3,31
7,31
7,29
6,28
5,27
3,26
6,25
4,24
3,23
6,23
6,22
6,20
5,18
3,17
7,17
7,15
5,12
5,11
6,11
5,9
3,7
4,6
4,5
3,4
4,3
7,3
5,0


==> fig/data/part_nnz_rank2.csv <==
col,row_inv
9,60
11,60
8,58
17,57
9,56
14,56
15,55
9,53
17,53
12,51
9,50
15,50
12,49
10,48
8,46
13,45
9,44
8,43
10,43
10,42
13,42
10,38
10,37
11,33
16,33
14,32
8,31
10,30
16,30
16,29
15,28
13,27
11,26
12,25
16,22
10,20
15,19
16,19
17,17
12,16
16,16
10,14
13,14
17,14
8,13
17,13
8,12
10,12
16,12
8,11
13,11
14,10
11,7
12,5
14,5
8,4
15,4
14,3


==> fig/data/part_nnz_rank3.csv <==
col,row_inv
20,63
28,63
28,60
19,59
26,57
30,55
27,54
29,54
23,53
18,52
27,51
26,47
20,46
22,46
23,46
30,45
28,42
23,41
28,41
30,40
28,38
30,36
20,35
28,34
18,30
20,29
18,28
31,28
27,27
28,27
28,26
19,25
20,24
18,23
31,22
19,21
25,21
27,20
19,19
20,18
23,18
20,16
24,16
20,15
23,15
18,13
25,12
23,10
27,10
21,9
27,7
28,6
29,6
31,5
29,3
18,2
29,2
30,2
25,1
25,0


==> fig/data/part_rows_rank0.csv <==
col,row_inv
0,63
4,63
0,62
3,62
7,62
0,61
1,61
5,61
0,60
1,60
0,59
1,59
2,59
0,58
1,58
4,58
2,57
3,57
6,57
2,56
7,56
0,55
2,55
1,54
3,54
5,54
0,52
3,52
7,52
6,51
2,50
0,49
2,49
4,49
6,49
1,48
2,48
6,48
1,47
4,47
6,47
2,46
0,45
1,45
4,45
1,44
2,44
6,44
0,43
7,42
5,41
1,40
4,40
5,40
6,40
0,39
1,39
3,39
0,38
0,37
2,37
3,37
0,36
3,36
6,36
0,35
2,35
3,35
1,34
3,34
7,34
2,33
2,32
3,32
1,31
3,31
7,31
1,30
1,29
7,29
6,28
5,27
1,26
3,26
6,25
0,24
4,24
1,23
3,23
6,23
0,22
1,22
6,22
1,21
1,20
6,20
0,19
1,18
5,18
1,17
3,17
7,17
0,16
0,15
1,15
7,15
0,14
1,14
0,13
2,13
5,12
5,11
6,11
2,10
0,9
1,9
5,9
0,8
1,8
2,8
2,7
3,7
1,6
4,6
1,5
4,5
0,4
1,4
3,4
2,3
4,3
7,3
0,1
2,1
0,0
2,0
5,0


==> fig/data/part_rows_rank1.csv <==
col,row_inv
9,60
11,60
8,58
9,56
14,56
15,55
9,53
12,51
9,50
15,50
12,49
10,48
8,46
13,45
9,44
8,43
10,43
10,42
13,42
10,38
10,37
11,33
14,32
8,31
10,30
15,28
13,27
11,26
12,25
10,20
15,19
12,16
10,14
13,14
8,13
8,12
10,12
8,11
13,11
14,10
11,7
12,5
14,5
8,4
15,4
14,3


==> fig/data/part_rows_rank2.csv <==
col,row_inv
20,63
19,59
17,57
17,53
23,53
18,52
20,46
22,46
23,46
23,41
20,35
16,33
16,30
18,30
16,29
20,29
18,28
19,25
20,24
18,23
16,22
19,21
16,19
19,19
20,18
23,18
17,17
16,16
20,16
20,15
23,15
17,14
17,13
18,13
16,12
23,10
21,9
18,2


==> fig/data/part_rows_rank3.csv <==
col,row_inv
28,63
28,60
26,57
30,55
27,54
29,54
27,51
26,47
30,45
28,42
28,41
30,40
28,38
30,36
28,34
31,28
27,27
28,27
28,26
31,22
25,21
27,20
24,16
25,12
27,10
27,7
28,6
29,6
31,5
29,3
29,2
30,2
25,1
25,0


==> fig/data/partitioning_pattern.csv <==
col,row_inv
0,63
4,63
20,63
28,63
0,62
3,62
7,62
0,61
1,61
5,61
0,60
1,60
9,60
11,60
28,60
0,59
1,59
2,59
19,59
0,58
1,58
4,58
8,58
2,57
3,57
6,57
17,57
26,57
2,56
7,56
9,56
14,56
0,55
2,55
15,55
30,55
1,54
3,54
5,54
27,54
29,54
9,53
17,53
23,53
0,52
3,52
7,52
18,52
6,51
12,51
27,51
2,50
9,50
15,50
0,49
2,49
4,49
6,49
12,49
1,48
2,48
6,48
10,48
1,47
4,47
6,47
26,47
2,46
8,46
20,46
22,46
23,46
0,45
1,45
4,45
13,45
30,45
1,44
2,44
6,44
9,44
0,43
8,43
10,43
7,42
10,42
13,42
28,42
5,41
23,41
28,41
1,40
4,40
5,40
6,40
30,40
0,39
1,39
3,39
0,38
10,38
28,38
0,37
2,37
3,37
10,37
0,36
3,36
6,36
30,36
0,35
2,35
3,35
20,35
1,34
3,34
7,34
28,34
2,33
11,33
16,33
2,32
3,32
14,32
1,31
3,31
7,31
8,31
1,30
10,30
16,30
18,30
1,29
7,29
16,29
20,29
6,28
15,28
18,28
31,28
5,27
13,27
27,27
28,27
1,26
3,26
11,26
28,26
6,25
12,25
19,25
0,24
4,24
20,24
1,23
3,23
6,23
18,23
0,22
1,22
6,22
16,22
31,22
1,21
19,21
25,21
1,20
6,20
10,20
27,20
0,19
15,19
16,19
19,19
1,18
5,18
20,18
23,18
1,17
3,17
7,17
17,17
0,16
12,16
16,16
20,16
24,16
0,15
1,15
7,15
20,15
23,15
0,14
1,14
10,14
13,14
17,14
0,13
2,13
8,13
17,13
18,13
5,12
8,12
10,12
16,12
25,12
5,11
6,11
8,11
13,11
2,10
14,10
23,10
27,10
0,9
1,9
5,9
21,9
0,8
1,8
2,8
2,7
3,7
11,7
27,7
1,6
4,6
28,6
29,6
1,5
4,5
12,5
14,5
31,5
0,4
1,4
3,4
8,4
15,4
2,3
4,3
7,3
14,3
29,3
18,2
29,2
30,2
0,1
2,1
25,1
0,0
2,0
5,0
25,0


==> fig/data/pvm_news20_cyclic.csv <==
measured_ms,predicted_ms
0.0930,0.0717


==> fig/data/pvm_news20_nnz.csv <==
measured_ms,predicted_ms
0.1420,0.0909


==> fig/data/pvm_news20_rows.csv <==
measured_ms,predicted_ms
0.3260,0.0867


==> fig/data/pvm_rcv1_cyclic.csv <==
measured_ms,predicted_ms
0.0290,0.0287


==> fig/data/pvm_rcv1_nnz.csv <==
measured_ms,predicted_ms
0.0310,0.0294


==> fig/data/pvm_rcv1_rows.csv <==
measured_ms,predicted_ms
0.0310,0.0291


==> fig/data/pvm_url_cyclic.csv <==
measured_ms,predicted_ms
0.2910,0.0988


==> fig/data/pvm_url_nnz.csv <==
measured_ms,predicted_ms
2.0580,0.8739


==> fig/data/pvm_url_rows.csv <==
measured_ms,predicted_ms
0.6220,0.1057


==> fig/data/synth_skew_cyclic.csv <==
alpha,per_iter_ms
0.0,0.22885333333333333
0.2,0.22905666666666666
0.5,0.22971333333333332
0.8,0.23079666666666665
1.0,0.22877


==> fig/data/synth_skew_nnz.csv <==
alpha,per_iter_ms
0.0,0.22672666666666666
0.2,0.2262566666666667
0.5,0.2302
0.8,0.23628333333333335
1.0,0.23735333333333336


==> fig/data/synth_skew_rows.csv <==
alpha,per_iter_ms
0.0,0.22932333333333332
0.2,0.23272333333333334
0.5,0.2342
0.8,0.2561866666666666
1.0,0.31411666666666666


==> fig/data/trans_news20_dcsgd_s1.csv <==
pr,per_iter_ms
64,3.113


==> fig/data/trans_news20_line.csv <==
pr,per_iter_ms
1,0.128722
2,0.174144
4,0.20916
8,0.46456
16,0.7748
32,1.50788
64,3.4158


==> fig/data/trans_news20_mbcasgd.csv <==
pr,per_iter_ms
1,0.128722


==> fig/data/trans_rcv1_dcsgd_s1.csv <==
pr,per_iter_ms
16,0.066923


==> fig/data/trans_rcv1_line.csv <==
pr,per_iter_ms
1,0.056006
2,0.062331
4,0.07174
8,0.1078
16,0.18565


==> fig/data/trans_rcv1_mbcasgd.csv <==
pr,per_iter_ms
1,0.056006


==> fig/data/trans_url_dcsgd_s1.csv <==
pr,per_iter_ms
256,39.282


==> fig/data/trans_url_line.csv <==
pr,per_iter_ms
1,0.8247
2,0.83126
4,0.60552
8,0.55746
16,0.95142
32,2.859
64,6.2562
128,13.037
256,24.864


==> fig/data/trans_url_mbcasgd.csv <==
pr,per_iter_ms
1,0.8247

